Optimal complexity solution of space-time finite element systems for state-based parabolic distributed optimal control problems

We consider a distributed optimal control problem subject to a parabolic evolution equation as constraint. The control will be considered in the energy norm of the anisotropic Sobolev space $[H_{0;,0}^{1,1/2}(Q)]^\ast$, such that the state equation of the partial differential equation defines an isomorphism onto $H^{1,1/2}_{0;0,}(Q)$. Thus, we can eliminate the control from the tracking type functional to be minimized, to derive the optimality system in order to determine the state. Since the appearing operator induces an equivalent norm in $H_{0;0,}^{1,1/2}(Q)$, we will replace it by a computable realization of the anisotropic Sobolev norm, using a modified Hilbert transformation. We are then able to link the cost or regularization parameter $\varrho>0$ to the distance of the state and the desired target, solely depending on the regularity of the target. For a conforming space-time finite element discretization, this behavior carries over to the discrete setting, leading to an optimal choice $\varrho = h_x^2$ of the regularization parameter $\varrho$ to the spatial finite element mesh size $h_x$. Using a space-time tensor product mesh, error estimates for the distance of the computable state to the desired target are derived. The main advantage of this new approach is, that applying sparse factorization techniques, a solver of optimal, i.e., almost linear, complexity is proposed and analyzed. The theoretical results are complemented by numerical examples, including discontinuous and less regular targets. Moreover, this approach can be applied also to optimal control problems subject to non-linear state equations.

==> simulation/h21_3d/simulation_results.csv <==
dof, nx, nt, cgIterMean, cgIterVar, l2Error, eoc
81,2,2,1,0,0.0020859,0
625,4,4,4,0,0.00152873,0.448338
6561,8,8,9.75,0.1875,0.000832589,0.876656
83521,16,16,15.1875,0.152344,0.000383585,1.11806
1185921,32,32,18.375,0.234375,0.000186256,1.04226
17850625,64,64,20.7812,0.170898,9.424e-05,0.982874
276922881,128,128,19.6953,0.211853,4.78002e-05,0.979323


==> simulation/h21_3d/timings.csv <==
FE spaces setup,Complete exectution,rhs assembly,analytic eigenvalue transformation,analytic inverse eigenvalue transformation (Matrix construction),transform rhs to temporal eigenbasis (mass),transform rhs to temporal eigenbasis (stiffness),transform rhs to temporal eigenbasis (total),solve spatial problems,transform back to spatial basis,error computation
0,4,0,2,0,0,0,0,0,0,0
0,17,1,4,0,0,0,0,5,0,5
0,196,17,9,0,0,0,0,83,0,84
5,2991,269,18,0,11,2,14,1317,1,1363
55,46949,4238,36,0,248,31,280,20910,20,21396
362,764147,67548,73,0,3836,594,4431,348018,597,343020
2789,12183311,1081372,146,0,59219,8928,68148,5520303,8977,5500658


==> simulation/h21_3d_ps/simulation_results.csv <==
dof, nx, nt, cgIterMean, cgIterVar, l2Error, eoc
135,2,4,1,0,0.00221487,0
2125,4,16,4,0,0.0016754,0.402711
47385,8,64,10.2812,0.295898,0.000840166,0.995763
1262641,16,256,11.168,4.24913,0.000282501,1.57242
36835425,32,1024,12.5225,10.2143,7.79202e-05,1.85818
1125138625,64,4096,12.313,13.364,2.00992e-05,1.95486


==> simulation/h21_3d_ps/timings.csv <==
FE spaces setup,Complete exectution,rhs assembly,analytic eigenvalue transformation,analytic inverse eigenvalue transformation (Matrix construction),transform rhs to temporal eigenbasis (mass),transform rhs to temporal eigenbasis (stiffness),transform rhs to temporal eigenbasis (total),solve spatial problems,transform back to spatial basis,error computation
0,10,0,6,0,0,0,0,1,0,0
0,88,5,24,0,0,0,0,28,0,28
0,1573,144,73,0,9,1,10,658,1,671
4,46738,4168,294,3,241,31,273,20507,25,21422
36,1519329,133325,1192,188,7164,1309,8474,686804,1309,687748
341,48983444,4295953,5003,11853,235031,52533,287564,22166773,52691,22157808


==> simulation/h22_3d/simulation_results.csv <==
dof, nx, nt, cgIterMean, cgIterVar, l2Error, eoc
81,2,2,1,0,0.00246325,0
625,4,4,4,0,0.00184077,0.420255
6561,8,8,9.75,0.1875,0.000914567,1.00915
83521,16,16,15.1875,0.152344,0.000305704,1.58096
1185921,32,32,18.375,0.234375,8.40247e-05,1.86325
17850625,64,64,20.7812,0.170898,2.16234e-05,1.95822
276922881,128,128,19.6953,0.211853,5.45608e-06,1.98666


==> simulation/h22_3d/timings.csv <==
FE spaces setup,Complete exectution,rhs assembly,analytic eigenvalue transformation,analytic inverse eigenvalue transformation (Matrix construction),transform rhs to temporal eigenbasis (mass),transform rhs to temporal eigenbasis (stiffness),transform rhs to temporal eigenbasis (total),solve spatial problems,transform back to spatial basis,error computation
0,6,0,3,0,0,0,0,0,0,0
0,25,1,7,0,0,0,0,7,0,7
0,262,23,12,0,0,0,1,112,0,111
6,2960,268,18,0,12,2,14,1312,1,1337
41,47067,4338,36,0,240,30,270,20908,20,21439
340,765219,67463,73,0,3781,594,4376,346226,601,346040
2811,12157630,1080094,147,0,54939,8915,63854,5499839,8971,5500995


==> simulation/l2_3d/simulation_results.csv <==
dof, nx, nt, cgIterMean, cgIterVar, l2Error, eoc
81,2,2,1,0,0.458641,0
625,4,4,4,0,0.213215,1.10506
6561,8,8,14,0,0.167478,0.348337
83521,16,16,19.375,0.234375,0.121822,0.459194
1185921,32,32,24.375,0.234375,0.0869453,0.486596
17850625,64,64,26,0,0.0617406,0.49389
276922881,128,128,26,0,0.0437544,0.49679


==> simulation/l2_3d/timings.csv <==
FE spaces setup,Complete exectution,rhs assembly,analytic eigenvalue transformation,analytic inverse eigenvalue transformation (Matrix construction),transform rhs to temporal eigenbasis (mass),transform rhs to temporal eigenbasis (stiffness),transform rhs to temporal eigenbasis (total),solve spatial problems,transform back to spatial basis,error computation
0,6,0,3,0,0,0,0,0,0,0
0,24,1,7,0,0,0,0,8,0,6
0,259,23,12,0,0,0,0,114,0,106
7,2910,271,18,0,3,2,5,1329,1,1275
42,45958,4234,36,0,55,31,87,21196,20,20329
352,746821,67659,73,0,1003,592,1595,349444,600,326997
2840,11877966,1083988,146,0,14838,8925,23763,5636113,8996,5121196


==> simulation/turning_wave_2d/simulation_results.csv <==
dof, nx, nt, cgIterMean, cgIterVar, l2Error, eoc
27,2,2,1,0,0.421184,0
125,4,4,4,0,0.301349,0.483014
729,8,8,13,0,0.241394,0.320045
4913,16,16,21.1875,0.152344,0.15247,0.662863
35937,32,32,24.9375,0.433594,0.0972808,0.648301
274625,64,64,25.3438,0.225586,0.0644132,0.5948
2146689,128,128,25.125,0.109375,0.0445373,0.532342
16974593,256,256,25.0234,0.0228882,0.0313441,0.506822
135005697,512,512,25.002,0.00194931,0.0221466,0.501104


==> simulation/turning_wave_2d/timings.csv <==
FE spaces setup,Complete exectution,rhs assembly,analytic eigenvalue transformation,analytic inverse eigenvalue transformation (Matrix construction),transform rhs to temporal eigenbasis (mass),transform rhs to temporal eigenbasis (stiffness),transform rhs to temporal eigenbasis (boundary data),transform rhs to temporal eigenbasis (total),solve spatial problems,transform back to spatial basis,error computation
22,46,9,3,0,0,0,0,0,6,0,2
0,7,0,6,0,0,0,0,0,0,0,0
0,20,1,12,0,0,0,0,0,1,0,4
0,82,9,24,0,0,0,2,3,11,0,33
0,391,61,36,0,4,0,14,19,68,0,198
1,2793,446,73,0,31,6,110,148,523,5,1580
6,21740,3553,147,0,234,56,867,1158,4141,49,12653
24,173652,28400,294,3,1934,605,7040,9579,34374,593,100266
126,1426103,230571,590,24,15291,4832,58015,78139,318031,4823,793092


==> tables/control_2d_conv.csv <==
nGrid, meanCGiter, varianceCGiter, targetstateerror, targetstateerrorSemi, controlDiffl2, eocTarget, eocTargetSemi, eocControl, diffStateL2
2, 1, 0, 0.0130243, 0.0131833, 0.049433, 0, 0, 0, 0.000961071
4, 3, 0, 0.00879177, 0.00896235, 0.201614, 0.566977, 0.556758, -2.02805, 0.00115687
8, 9, 0, 0.00385382, 0.00394856, 0.500054, 1.18986, 1.18255, -1.31049, 0.00102257
16, 15, 0, 0.00119926, 0.00123441, 0.890267, 1.68415, 1.67751, -0.832153, 0.000670063
32, 18, 0, 0.000322229, 0.00033341, 1.37411, 1.89599, 1.88845, -0.626191, 0.00037545
64, 20.5625, 0.246094, 8.25064e-05, 8.6057e-05, 2.01326, 1.96551, 1.95393, -0.551034, 0.000197064
128, 19.0938, 0.0849609, 2.08051e-05, 2.20105e-05, 2.8916, 1.98757, 1.9671, -0.522334, 0.000100701

==> tables/turning_wave.csv <==
nGrid, meanCGiter, varianceCGiter, targetstateerror, targetstateerrorSemi, controlDiffl2, eocTarget, eocTargetSemi, eocControl, diffStateL2
2, 1, 0, 0.566836, 0.569207, 2.30335, 0, 0, 0, 0.00916817
4, 4, 0, 0.485233, 0.490019, 8.46234, 0.224254, 0.216117, -1.87732, 0.0336703
8, 13, 0, 0.333727, 0.337946, 30.2345, 0.54001, 0.536043, -1.83707, 0.0453898
16, 21.375, 0.234375, 0.216784, 0.21948, 94.6613, 0.622414, 0.622702, -1.64658, 0.0601206
32, 24.7188, 0.389648, 0.140246, 0.141532, 274.734, 0.628297, 0.632968, -1.53719, 0.0690782
64, 25.5781, 0.243896, 0.0941092, 0.0946415, 778.635, 0.575551, 0.580579, -1.50291, 0.0737226
128, 25.4062, 0.241211, 0.0654007, 0.0656549, 2202.37, 0.525029, 0.527569, -1.50004, 0.07613
